Experimental observation of entropic-singularity-induced nonadditive quantum communication in a qutrit platypus channel

The nonadditivity of channel capacity is a defining feature that distinguishes quantum communication from classical communication. In the quantum realm, the channel capacity is determined by coherent information, which is defined through the von Neumann entropies of the output and its environment. Despite its fundamental importance, experimental evidence of such nonadditive quantum communication has been elusive because of the complexity of the required quantum channel. Here, we experimentally observe entropic-singularity-induced coherent-information nonadditivity using the qutrit platypus channel implemented on a photonic platform. By preparing six-dimensional photonic entanglement, we directly measure the coherent information of a platypus channel, a qubit amplitude damping channel, and their joint uses, revealing a clear violation of additivity. Quantum process tomography further reveals the entropic singularity responsible for this effect, demonstrating how singular entropy landscapes in low-dimensional channels can enhance quantum communication beyond additive limits.

==> qtf.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{node}=[fill={rgb,255: red,64; green,64; blue,64}, draw=black, shape=circle]

% Edge styles
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{red line}=[-, draw=red]
\tikzstyle{blue line}=[-, draw=blue, dashed]
\tikzstyle{arrow}=[->, >=latex]
\tikzstyle{double arrow}=[->, double, >=latex]
\tikzstyle{thick arrow}=[->, >=latex, thick]
\tikzstyle{red thick arrow}=[->, draw=red, thick]
\tikzstyle{blue thick arrow}=[->, draw=blue, thick]

